Compact formulations and valid inequalities for parallel machine scheduling with conflicts

The problem of scheduling conflicting jobs on parallel machines consists in assigning a set of jobs to a set of machines so that no two conflicting jobs are allocated to the same machine, and the maximum processing time among all machines is minimized. We propose a new compact mixed integer linear formulation based on the representatives model for the vertex coloring problem, which overcomes a number of issues inherent in the natural assignment model. We present a polyhedral study of the associated polytope, and describe classes of valid inequalities inherited from the stable set polytope. We describe branch-and-cut algorithms for the problem, and report on computational experiments with benchmark instances. Our computational results on the hardest instances of the benchmark set show that the proposed algorithms are superior (either in running time or quality of the solutions) to the current state-of-the-art methods. We find that our new method performs better than the existing ones especially when the gap between the optimal value and the trivial lower bound (i.e., the sum of all processing times divided by the number of machines) increases.

==> data100-10.dat <==
name bcr1 bcr2 kl bt bcr3 kl2 bcrST
$a$ 4.1 3.4 11.5 25.3 2.6 12.9 3.7
$b$ 6.2 5.6 18 22.3 4.2 16.6 4.8
$c$ 4.9 5.3 16 13.8 3.4 14.6 5.5

==> data100-15.dat <==
name bcr1 bcr2 kl bcr3 kl2 bt bcrST
$a$ 12.77 12.51 14.52 10.9 15.2 21.9 13.2
$b$ 15.66 13.57 4.91 11.9 5.1 24.6 13.7
$c$ 13.45 13.82 6.84 11.8 7.7 28 14.6

==> data100-5.dat <==
name bcr1 bcr2 kl bca1 bca2 bt bcrST
a\_0 9.41 10.18 520.01 0.34 0.51 840.00 22.2868
a\_1 4.47 4.48 240.27 0.16 0.34 840.00 4.37497
a\_2 4.96 4.94 55.31 0.42 0.47 840.00 4.58976
a\_3 5.59 5.63 840.00 0.11 0.11 840.00 5.56337
a\_4 5.51 5.49 840.00 2.43 6.94 840.00 5.42571
a\_5 8.04 8.21 840.00 0.38 0.91 840.00 12.2714
a\_6 4.27 4.23 30.99 0.18 0.27 840.00 4.20838
a\_7 3.99 4.01 144.37 0.14 0.14 840.00 4.03989
a\_8 3.44 3.45 840.00 1.81 2.35 840.00 3.32731
a\_9 5.47 5.85 840.00 0.72 0.67 840.00 10.4878
b\_0 42.76 53.64 840.00 63.57 41.65 840.00 47.6155
b\_1 3.54 3.53 840.00 1.57 3.19 840.00 3.35513
b\_2 8.36 8.54 840.00 1.19 1.57 840.00 25.099
b\_3 5.00 4.92 840.00 0.36 5.21 840.00 13.9051
b\_4 6.41 6.37 123.25 3.06 5.52 840.00 23.5802
b\_5 15.77 16.23 840.00 14.37 12.64 840.00 149.411
b\_6 3.46 3.48 13.66 0.50 1.41 840.00 3.43571
b\_7 4.20 4.20 840.00 0.57 0.41 840.00 4.15195
b\_8 5.44 5.43 840.00 3.30 8.68 840.00 5.25217
b\_9 4.30 4.32 840.00 0.92 1.28 840.00 4.19216
c\_0 130.57 107.82 840.00 44.68 13.97 840.00 60.9071
c\_1 5.84 5.84 840.00 0.34 0.53 840.00 5.64083
c\_2 14.52 11.33 840.00 3.82 7.40 840.00 33.397
c\_3 12.36 15.41 840.00 1.46 2.27 840.00 217.099
c\_4 25.02 42.97 840.00 10.10 9.48 840.00 44.5258
c\_5 41.88 40.20 743.87 11.49 11.08 840.00 98.5718
c\_6 4.93 4.94 45.44 0.54 1.63 840.00 4.95987
c\_7 6.52 6.52 840.00 1.39 1.15 840.00 14.4367
c\_8 421.01 244.59 840.00 122.87 122.16 840.00 840.00
c\_9 8.23 8.28 840.00 15.14 10.52 840.00 113.476




==> data50-new.dat <==
name  kl bt bcr kl2 bcrST
a\_0  0.11 5.86 0.223777 4.854713 0.222227
a\_1  2.09 12.52 0.064501 1.401565 0.554669
a\_2  141.18 210.38 20.5743 217.339703 97.0127
a\_3  22.25 698.50 11.3581 71.204448 11.5832
a\_4  70.92 118.18 0.519863 0.41045 3.20916
a\_5  6.78 153.88 3.04332 59.185969 13.8476
a\_6  82.71 333.67 20.7432 134.739342 24.8325
a\_7  16.59 173.47 0.700923 6.534349 1.6068
a\_8  2.13 14.95 0.246659 5.446308 0.839806
a\_9  26.70 18.76 0.768432 115.348186 1.48118
b\_0  13.05 632.97 2.4371 26.012372 41.9821
b\_1  1.39 18.42 0.0726998 3.798768 0.538447
b\_2  103.95 840 90.3804 236.62376 197.54
b\_3  87.58 840 34.596 72.406285 45.9781
b\_4  119.40 374.80 25.5507 169.679735 54.2728
b\_5  86.29 840 57.8953 175.24186 46.8506
b\_6  260.89 840 114.737 291.699833 97.8779
b\_7  52.80 513.88 1.11113 109.013819 8.25231
b\_8  183.82 840 58.4262 201.711162 94.7997
b\_9  33.59 631.66 93.3281 138.927781 190.37
c\_0  173.22 840 61.6106 163.275167 62.7837
c\_1  0.97 21.95 0.0696731 1.591534 0.491102
c\_2  151.08 840 90.8412 251.513844 168.886
c\_3  268.87 840 126.566 695.030144 366.908
c\_4  307.22 840 73.8099 356.048286 205.502
c\_5  28.40 146.29 46.9033 14.939895 40.0141
c\_6  172.61 660.64 113.279 596.587228 292.52
c\_7  235.60 630.89 352.328 448.130142 684.506
c\_8  0.80 140.71 5.86496 37.229195 11.8838
c\_9  231.16 840 199.361 627.44648 395.587

==> data75gap.dat <==
name bcr1 bcr2 kl bt bcr3 kl2 bcrST
$a$ 8.6 7.6 5.9 14.7 7.2 6.8 8.9
$b$ 9.2 8.7 9.2 23.1 8.6 10 10.3
$c$ 12.3 10.5 11.5 20.2 10 11.4 11.5


